Modeling the Solar System I: Characterization Limits from Analytic Timing Variations

Planetary systems with multiple transiting planets are beneficial for understanding planet occurrence rates and system architectures. Although we have yet to find a solar system analogue, future surveys may detect multiple terrestrial planets transiting a Sun-like star. In this work, we simulate transit timing observations of our system based on the actual orbital motions of Venus and the Earth+Moon (EM) -- influenced by the other solar system objects -- and retrieve the system's dynamical parameters for varying noise levels and observing durations. Using an approximate coplanar N-body model for transit-time variations, we consider test configurations with 2, 3, and 4 planets. For various observing baselines, we can robustly retrieve the masses and orbits of Venus and EM; detect Jupiter at high significance (for < 90-second timing error and baseline $\leq$ 15 yrs); and detect Mars at 5 $\sigma$ confidence (with < 20-second timing error and baseline $\geq$ 27 yrs) using TTVFaster. We also find that the 3-planet model is generally preferred, and provide equations to estimate the mass precision of Venus/Earth/Jupiter-analogues. The addition of Mars -- which is near a 2:1 mean-motion resonance with Earth -- improves our retrieval of Jupiter's parameters, suggesting that unseen terrestrials could interfere in the characterization of multi-planetary systems. Our findings are comparable to theoretical limits based upon stellar variability and may eventually be possible.

==> data/EMBtransit_times30s30yrs.txt <==
# body ntrans tobs tcalc ttv noise 
#   JED- (2430000) min min 
1.0,0.0,3503.7644188006784,3503.7656909905245,-1.8981775753491092,-0.0662241969085576
1.0,1.0,3728.4657609785104,3728.4664635054532,-0.10124893087777309,0.9103898670688906
1.0,2.0,3953.1686544367644,3953.167236020382,2.2286420209275093,0.18612243031668857
1.0,3.0,4177.867407204962,4177.868008535311,-0.9394885702931788,-0.0735728674273815
1.0,4.0,4402.566637676763,4402.5687810502395,-3.260448138025822,-0.17399033226920674
1.0,5.0,4627.27141634304,4627.269553565168,2.4017582736269105,-0.2806418614996835
1.0,6.0,4851.972428969109,4851.970326080097,3.5368873829429504,0.5087272047513409
1.0,7.0,5076.671831539665,5076.671098595026,1.3986398933047894,0.3431996133462147
1.0,8.0,5301.369838984578,5301.371871109955,-2.4488077401474584,0.4774528032317925
1.0,9.0,5526.069860707462,5526.072643624883,-4.60922435784596,-0.6018232705105054
1.0,10.0,5750.775000441895,5750.773416139813,3.268311014107894,0.9869160158578112
1.0,11.0,5975.4747140713525,5975.474188654742,1.168429171666503,0.41182925171356743
1.0,12.0,6200.173075648992,6200.1749611696705,-2.6858346254448406,0.029315151256017916
1.0,13.0,6424.873822644862,6424.875733684599,-2.9478789208224043,-0.1959817001308593
1.0,14.0,6649.575301255638,6649.576506199528,-1.1852698112488724,0.5498493907157609
1.0,15.0,6874.278397570978,6874.277278714457,2.341602511005476,0.7304491209033185
1.0,16.0,7098.977536607646,7098.9780512293855,-0.10457732569193467,0.6364779794440482
1.0,17.0,7323.676900326402,7323.678823744314,-1.9231410400243476,0.8465807546709555
1.0,18.0,7548.381764872485,7548.379596259243,2.2400136219221167,-0.8827894464144532
1.0,19.0,7773.083065233991,7773.080368774172,4.6391592104919255,0.7562570713364781
1.0,20.0,7997.782586952333,7997.781141289101,2.6195210151490755,0.5377659600487259
1.0,21.0,8222.480725647969,8222.48191380403,-1.5660391811979935,0.14490554658358357
1.0,22.0,8447.18074818393,8447.182686318958,-2.551646238716785,0.23926820119863418
1.0,23.0,8671.886023246238,8671.883458833887,4.663825401803479,0.9710716156959667
1.0,24.0,8896.585720111283,8896.584231348816,1.8577279840246774,-0.28608996848069423
1.0,25.0,9121.28415973968,9121.285003863744,-0.882719685905613,0.33281896707610253
1.0,26.0,9345.984526161124,9345.985776378673,-1.4676395853166468,0.33267368452003976
1.0,27.0,9570.685739158002,9570.686548893602,-1.3079842971637845,-0.14196503338710315
1.0,28.0,9795.388712303771,9795.38732140853,1.3153349564527161,-0.687554188725459
1.0,29.0,10020.087414205254,10020.08809392346,-0.9453567158197984,0.033437498401388
1.0,30.0,10244.786457738874,10244.788866438388,-3.300502378551755,0.16802492310410524
1.0,31.0,10469.490882217744,10469.489638953317,0.9579592163208872,-0.8323415585728395
1.0,32.0,10694.192038833675,10694.190411468246,2.4867662010365166,0.14335998336007436
1.0,33.0,10918.891528918864,10918.891183983174,-0.039962384034879506,-0.5366697774074908
1.0,34.0,11143.589880271626,11143.591956498103,-2.517275291320402,0.4724908368710756
1.0,35.0,11368.289972200013,11368.292729013032,-4.132883625570685,-0.16307287817641983
1.0,36.0,11592.995561357122,11592.99350152796,3.4183033535373397,0.45214936042021703
1.0,37.0,11817.695616840228,11817.69427404289,1.9514328968944028,0.0178047282214196
1.0,38.0,12042.394168197501,12042.39504655782,-1.1214712302898988,0.14336762838659492
1.0,39.0,12267.094641356938,12267.095819072747,-1.256028787465766,0.43988197666274703
1.0,40.0,12491.795867850156,12491.796591587678,-0.8696705137845129,0.17251151646872193
1.0,41.0,12716.499026326608,12716.497364102604,1.1350227141520008,-1.2585798513870612
1.0,42.0,12941.197734780617,12941.198136617535,-0.2934069960610941,0.28523816539425106
1.0,43.0,13165.896892899611,13165.898909132462,-3.318003863096237,-0.41462855785725716
1.0,44.0,13390.601146557832,13390.599681647393,3.110376892145723,1.0009058588732231
1.0,45.0,13615.302355970149,13615.30045416232,3.020692021236755,0.28208874710545506
1.0,46.0,13840.001866180073,13840.00122667725,1.0197099280776456,0.09882586205911659
1.0,47.0,14064.699927934367,14064.701999192177,-3.1054281431715935,-0.12281689719518157
2.0,0.0,3624.405369027821,3624.4024207131374,3.8179387366835726,-0.4276344075770297
2.0,1.0,3989.6594696369016,3989.6588751064905,0.2987060424493393,-0.557417749346112
2.0,2.0,4354.916553026066,4354.915329499843,2.361976429237984,0.6000986687771996
2.0,3.0,4720.170360111453,4720.171783893196,-2.334232379507739,-0.2839866697710512
2.0,4.0,5085.42922207271,5085.4282382865495,0.9637889033183455,-0.45286316815982547
2.0,5.0,5450.6863960217715,5450.684692679903,2.4171578165260144,-0.03565447477869657
2.0,6.0,5815.938465673249,5815.941147073256,-3.8327205640962347,0.02849544512138837
2.0,7.0,6181.195271513838,6181.197601466609,-3.596545477921609,-0.24141348796878995
2.0,8.0,6546.4521104284995,6546.454055859962,-2.7593155147042125,0.0421057915703619
2.0,9.0,6911.708644737176,6911.710510253315,-2.5687567572458647,0.11758648329375088
2.0,10.0,7276.968055674589,7276.966964646668,1.0652977059362456,-0.5057824991984522
2.0,11.0,7642.223255509543,7642.22341904002,-0.3685912386572454,-0.13310735229962617
2.0,12.0,8007.48118817194,8007.479873433373,1.6022676604916342,-0.29095587553359753
2.0,13.0,8372.738501400083,8372.736327826726,3.3733764180215076,0.24343078358765854
2.0,14.0,8737.991373544579,8737.992782220079,-1.9443377704010345,0.08415494967401935
2.0,15.0,9103.249834261667,9103.249236613432,1.1521456798072904,0.2915322216584916
2.0,16.0,9468.507242287455,9468.505691006785,2.839752576837782,0.6059084136520702
2.0,17.0,9833.761494573433,9833.762145400138,-0.34214673622045666,0.5950437202736175
2.0,18.0,10199.017748627337,10199.018599793491,-0.9903475947794504,0.23533166655815407
2.0,19.0,10564.271106722887,10564.275054186844,-5.970696886070073,-0.2863487870490469
2.0,20.0,10929.52902681458,10929.531508580198,-3.7998437669011764,-0.2261012774281858
2.0,21.0,11294.789591430272,11294.78796297355,2.4769979441771284,0.13202026659947375
2.0,22.0,11660.044356524006,11660.044417366904,-0.0031288727768696845,0.08448490137378734
2.0,23.0,12025.303317437492,12025.300871760257,4.4158646708820015,0.8940894522979637
2.0,24.0,12390.560284635652,12390.557326153608,4.889731758157723,0.6295176136733456
2.0,25.0,12755.813663079098,12755.813780546961,-0.6789144829963334,-0.5097607594710409
2.0,26.0,13121.070837617981,13121.070234940315,0.16580018447712064,-0.7020556540833928
2.0,27.0,13486.324914317649,13486.326689333668,-2.234245259023737,0.32177780712394716
2.0,28.0,13851.582695448407,13851.58314372702,-1.522868566098623,-0.8773473630677179
2.0,29.0,14216.840269987635,14216.839598120374,1.105889264435973,0.1384004076844979
